TOI-532b: The Habitable-zone Planet Finder confirms a Large Super Neptune in the Neptune Desert orbiting a metal-rich M dwarf host

We confirm the planetary nature of TOI-532b, using a combination of precise near-infrared radial velocities with the Habitable-zone Planet Finder, TESS light curves, ground based photometric follow-up, and high-contrast imaging. TOI-532 is a faint (J$\sim 11.5$) metal-rich M dwarf with Teff = $3957\pm69$ K and [Fe/H] = $0.38\pm0.04$; it hosts a transiting gaseous planet with a period of $\sim 2.3$ days. Joint fitting of the radial velocities with the TESS and ground-based transits reveal a planet with radius of $5.82\pm0.19$ R$_{\oplus}$, and a mass of $61.5_{-9.3}^{+9.7}$ M$_{\oplus}$. TOI-532b is the largest and most massive super Neptune detected around an M dwarf with both mass and radius measurements, and it bridges the gap between the Neptune-sized planets and the heavier Jovian planets known to orbit M dwarfs. It also follows the previously noted trend between gas giants and host star metallicity for M dwarf planets. In addition, it is situated at the edge of the Neptune desert in the Radius--Insolation plane, helping place constraints on the mechanisms responsible for sculpting this region of planetary parameter space.

==> LatexRVTable.txt <==
2459159.82217 & -28.41 & 12.02 \\ 
2459179.76468 & 72.25 & 16.71 \\ 
2459209.85498 & 33.54 & 20.41 \\ 
2459210.67441 & -7.51 & 21.93 \\ 
2459216.82807 & 11.79 & 12.70 \\ 
2459233.61084 & 35.41 & 17.17 \\ 
2459237.77469 & 48.57 & 22.57 \\ 
2459245.75139 & -27.58 & 19.35 \\ 
2459246.74596 & 54.53 & 19.16 \\ 
2459247.75757 & 23.59 & 20.39 \\ 
2459248.74084 & 25.75 & 13.16 \\ 
2459265.69221 & 58.13 & 19.00 \\ 
2459266.69484 & -27.78 & 18.47 \\ 
2459267.68911 & 49.75 & 16.90 \\ 
2459270.68444 & 84.04 & 17.46 \\ 
2459271.68015 & -5.66 & 22.22 \\ 
2459292.62161 & -33.47 & 15.94 \\ 
2459294.61636 & -30.69 & 15.83 \\ 

